CODAR: A Contextual Duration-Aware Qubit Mapping for Various NISQ Devices

Quantum computing devices in the NISQ era share common features and challenges like limited connectivity between qubits. Since two-qubit gates are allowed on limited qubit pairs, quantum compilers must transform original quantum programs to fit the hardware constraints. Previous works on qubit mapping assume different gates have the same execution duration, which limits them to explore the parallelism from the program. To address this drawback, we propose a Multi-architecture Adaptive Quantum Abstract Machine (maQAM) and a COntext-sensitive and Duration-Aware Remapping algorithm (CODAR). The CODAR remapper is aware of gate duration difference and program context, enabling it to extract more parallelism from programs and speed up the quantum programs by 1.23 in simulation on average in different architectures and maintain the fidelity of circuits when running on Origin Quantum noisy simulator.

==> data1.csv <==
ratio
0.475
0.492
0.521
0.519
0.638
0.495
0.515
0.824
0.552
0.545
0.578
0.491
0.767
0.83
0.76
0.898
0.962
0.811
0.905
0.671
0.709
0.729
0.771
0.725
0.908
1.011
0.796
0.806
0.857
0.904
0.879
0.798
0.766
0.725
0.952
0.713
0.941
0.819
0.683
0.851
1
0.833
0.687
0.675
0.78
0.874
0.762
0.879
0.792
0.91
0.902
0.859
0.912
0.782
0.989
1
1
0.911
0.95
0.72
0.949
0.841
0.909
0.893
0.917
0.901
0.903
0.762
0.902
0.91
0.907


==> q16.csv <==
ratio,label
0.475,1
0.492,2
0.521,3
0.519,4
0.638,5


